Power spectrum estimation methods on intracluster medium surface brightness fluctuations

Accurate estimation of galaxy cluster masses is a central problem in cosmology. Turbulence is believed to introduce significant deviations from the hydrostatic mass estimates. Estimation of turbulence properties is complicated by projection of the 3D cluster onto the 2D plane of the sky, and is commonly done in the form of indirect probes from fluctuations in the X-ray surface brightness and Sunyaev-Zeldovich effect maps. In this paper, we address this problem using simulations. We examine different methods for estimating the power spectrum on 2D projected fluctuation data, emulating data projected onto a 2D plane of the sky, and comparing them to the original, expected 3D power spectrum. Noise can contaminate the power spectrum of ICM observations, so we also briefly compare a few methods of reducing noise in the images for better spectral estimation.

==> data/fbm_stats.csv <==
Method,Methodsym,MSE,MSEdex,MAPE,MAPEdex
Periodogram,$E^{P}_{2}(\abs{\vec{k_\theta}})$,5.32e-05,0.00135,0.0592,0.00695
Arevalo,$E^{A}_{2}(\abs{\vec{k_\theta}})$,0.000159,0.0396,0.567,0.0384
SF,$E^{S}_{2}(\abs{\vec{k_\theta}})$,0.000291,0.457,3.75,0.116


==> data/noise_arevalo_stats.csv <==
Method,MSE,MSEdex,MAPE,MAPEdex
Noisy,4.03e-08,4.62,350,0.285
Churazov,2.1e-08,0.3,2.23,0.0533
Cross,3.9e-08,0.183,1.54,0.0475
Smooth,3.01e-07,0.262,0.485,0.0576


==> data/noise_stats.csv <==
Method,MSE,MSEdex,MAPE,MAPEdex
Noisy,6.27e-08,5.47,608,0.307
Churazov,9.63e-09,2.2,64.4,0.18
Cross,6.07e-08,1.74,38.4,0.157
Smooth,9.87e-07,0.962,0.736,0.126


==> data/ssim_stats.csv <==
Method,Methodsym,MSE,MSEdex,MAPE,MAPEdex
Periodogram,$E^{P}_{2}(\abs{\vec{k_\theta}})$,1.38e-07,0.0455,0.352,0.0258
Arevalo,$E^{A}_{2}(\abs{\vec{k_\theta}})$,8.59e-07,8.31,1.57e+04,0.227
SF,$E^{S}_{2}(\abs{\vec{k_\theta}})$,6.22e-06,15.5,5.61e+05,0.327


==> data/tsim_stats.csv <==
Method,Methodsym,MSE,MSEdex,MAPE,MAPEdex
Periodogram,$E^{P}_{2}(\abs{\vec{k_\theta}})$,3.93e-05,0.0197,0.249,0.0291
Arevalo,$E^{A}_{2}(\abs{\vec{k_\theta}})$,2.75e-05,0.0411,0.517,0.0333
SF,$E^{S}_{2}(\abs{\vec{k_\theta}})$,3.92e-05,0.251,2.17,0.0766


==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

